Bayes Point Rule Set Learning

Interpretability is having an increasingly important role in the design of machine learning algorithms. However, interpretable methods tend to be less accurate than their black-box counterparts. Among others, DNFs (Disjunctive Normal Forms) are arguably the most interpretable way to express a set of rules. In this paper, we propose an effective bottom-up extension of the popular FIND-S algorithm to learn DNF-type rulesets. The algorithm greedily finds a partition of the positive examples. The produced DNF is a set of conjunctive rules, each corresponding to the most specific rule consistent with a part of positive and all negative examples. We also propose two principled extensions of this method, approximating the Bayes Optimal Classifier by aggregating DNF decision rules. Finally, we provide a methodology to significantly improve the explainability of the learned rules while retaining their generalization capabilities. An extensive comparison with state-of-the-art symbolic and statistical methods on several benchmark data sets shows that our proposal provides an excellent balance between explainability and accuracy.

==> car_test.txt <==
y
0.3159722222222222
0.6458333333333334
0.8657407407407407
0.8657407407407407
0.8657407407407407
0.8946759259259259
0.9189814814814815
0.9189814814814815
0.9189814814814815
0.9444444444444444
0.9444444444444444
0.9675925925925926
0.9745370370370371
0.9745370370370371
0.9745370370370371
0.9745370370370371
0.9675925925925926
0.9699074074074074
0.9699074074074074
0.9699074074074074
0.9699074074074074
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9745370370370371
0.9733796296296297
0.9733796296296297
0.9733796296296297
0.9756944444444444
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9756944444444444
0.9756944444444444
0.9768518518518519
0.9768518518518519
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9780092592592593
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9780092592592593
0.9780092592592593
0.9791666666666666
0.9780092592592593
0.9780092592592593
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9803240740740741
0.9814814814814815
0.9814814814814815
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9803240740740741
0.9803240740740741
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888
0.9826388888888888

==> car_train.txt <==
y
0.320973348783314
0.657010428736964
0.8818076477404403
0.8818076477404403
0.8818076477404403
0.9061413673232909
0.9351100811123986
0.936268829663963
0.9374275782155272
0.9652375434530707
0.9652375434530707
0.9826187717265353
0.9872537659327926
0.9872537659327926
0.9872537659327926
0.9872537659327926
0.984936268829664
0.9872537659327926
0.9872537659327926
0.9884125144843569
0.9884125144843569
0.9907300115874855
0.9907300115874855
0.9907300115874855
0.9942062572421785
0.9942062572421785
1.0
0.9988412514484357
0.9988412514484357
0.9988412514484357
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0

==> krvskp_test.txt <==
y
0.6589486858573217
0.6683354192740926
0.6896120150187734
0.7265331664580726
0.7265331664580726
0.7384230287859824
0.7384230287859824
0.7384230287859824
0.762828535669587
0.9155193992490613
0.9780976220275344
0.981226533166458
0.981226533166458
0.981226533166458
0.981226533166458
0.981226533166458
0.981226533166458
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.981226533166458
0.981226533166458
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9806007509386734
0.9818523153942428
0.9818523153942428
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.9831038798498123
0.983729662077597
0.983729662077597
0.9843554443053817
0.9843554443053817
0.983729662077597
0.983729662077597
0.983729662077597
0.983729662077597
0.983729662077597
0.983729662077597
0.983729662077597
0.9831038798498123
0.9831038798498123
0.983729662077597
0.983729662077597
0.983729662077597
0.983729662077597
0.983729662077597
0.9849812265331664
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.986232790988736
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9868585732165206
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054
0.9874843554443054

==> krvskp_train.txt <==
y
0.662492172824045
0.6700062617407639
0.6919223544145272
0.7370068879148404
0.7370068879148404
0.7514088916718847
0.7514088916718847
0.7539135879774578
0.7752035065748278
0.9329993738259236
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9949906073888541
0.9949906073888541
0.9968691296180339
0.9968691296180339
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9943644333124608
0.9968691296180339
0.9968691296180339
0.9987476518472135
0.9987476518472135
0.9987476518472135
0.9987476518472135
0.9987476518472135
0.9987476518472135
0.9987476518472135
0.9987476518472135
0.9993738259236068
0.9993738259236068
0.9993738259236068
0.9993738259236068
0.9993738259236068
0.9993738259236068
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0

==> monks2_test.txt <==
y
0.7166666666666667
0.7366666666666667
0.7633333333333333
0.79
0.8233333333333334
0.8433333333333334
0.86
0.86
0.8633333333333333
0.8733333333333333
0.87
0.8566666666666667
0.87
0.91
0.91
0.91
0.91
0.91
0.91
0.91
0.91
0.91
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8933333333333333
0.8933333333333333
0.8933333333333333
0.8933333333333333
0.8933333333333333
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8966666666666666
0.8666666666666667
0.8666666666666667
0.8866666666666667
0.8866666666666667
0.8866666666666667
0.89
0.89
0.89
0.89
0.89
0.89
0.8866666666666667
0.8866666666666667
0.8866666666666667
0.89
0.89
0.89
0.8833333333333333
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.88
0.8833333333333333
0.8833333333333333
0.8833333333333333
0.8833333333333333
0.8833333333333333
0.8833333333333333
0.8833333333333333
0.8833333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.87
0.87
0.87
0.87
0.87
0.87
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.87
0.87
0.87
0.87
0.87
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8733333333333333
0.8766666666666667
0.8766666666666667
0.8766666666666667
0.8766666666666667
0.8766666666666667
0.8766666666666667
0.8766666666666667
0.86
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.86
0.86
0.86
0.86
0.86
0.8566666666666667
0.8533333333333334
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.8633333333333333
0.86
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.86
0.86
0.86
0.86
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.85
0.8466666666666667
0.8466666666666667
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.85
0.85
0.85
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8566666666666667
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334
0.8533333333333334

==> monks2_train.txt <==
y
0.705685618729097
0.7357859531772575
0.7658862876254181
0.8060200668896321
0.842809364548495
0.8762541806020067
0.8929765886287625
0.8963210702341137
0.8996655518394648
0.903010033444816
0.9331103678929766
0.9498327759197325
0.9698996655518395
0.9866220735785953
0.9866220735785953
0.9866220735785953
0.9899665551839465
0.9899665551839465
0.9899665551839465
0.9899665551839465
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977
0.9933110367892977

==> monks3_test.txt <==
y
0.5688405797101449
0.6485507246376812
0.717391304347826
0.8188405797101449
0.9021739130434783
0.9021739130434783
0.9456521739130435
0.9637681159420289
0.9456521739130435
0.9637681159420289
0.9746376811594203
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086

==> monks3_train.txt <==
y
0.5579710144927537
0.644927536231884
0.7427536231884058
0.8115942028985508
0.8731884057971014
0.8731884057971014
0.9384057971014492
0.9637681159420289
0.9384057971014492
0.9746376811594203
0.9818840579710145
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086
0.9891304347826086

==> vote_test.txt <==
y
0.6146788990825688
0.9174311926605505
0.9174311926605505
0.9403669724770642
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.9495412844036697
0.9541284403669725
0.9587155963302753
0.9495412844036697
0.9495412844036697
0.9403669724770642
0.9403669724770642
0.9403669724770642
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.944954128440367
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.9495412844036697
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367
0.944954128440367

==> vote_train.txt <==
y
0.6203703703703703
0.9259259259259259
0.9305555555555556
0.9675925925925926
0.9722222222222222
0.9675925925925926
0.9722222222222222
0.9722222222222222
0.9768518518518519
0.9722222222222222
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
0.9768518518518519
